Measurement of neutron yield by 62 MeV proton beam on a thick Beryllium target

The design of a low-power prototype of neutron amplifier recently proposed within the INFN-E project indicated the need for more accurate called for detailed data on the neutron yield produced by a proton beam with energy of about 70 MeV impinging on a thick Beryllium target. Such measurement was performed at the LNS superconducting cyclotron, covering a wide angular range from 0 to 150 degrees and a complete neutron energy interval from thermal to beam energy. Neutrons with energy above 0.5 MeV were measured by liquid scintillators exploiting their Time of Flight to determine the kinetic energy. For lower energy neutrons, down to thermal energy, a $^3$He detector was used. The obtained data are in good agreement with previous measurements at 0 degree with 66 MeV proton beam, covering neutron energies >10 MeV, as well as with measurements at few selected angles with protons of 46, 55 and 113 MeV energy. The present results extend the neutron yield data in the 60-70 MeV beam energy range. A comparison of measured yields to MCNP and Geant4 Monte Carlo simulations was performed.

==> dn_dq.dat <==
Angular differetial neutron yield from a thick 9Be target produced by 62 MeV proton beam from
M.Osipenko at al., Nucl. Instr. and Meth. A, Vol. 723, Pages 8-18 (2013).

Angular bin size/acceptance of detectors: +-0.88 deg.

sys.err. - are systematic uncertainties due to efficiency evaluation.

norm.sys. - are systematic uncertainties due to overall normalization.


   neutron   neutron	 stat.err.   sys.err.	norm.sys.
    angle     yield
    [deg.]   1/N_p dN_n/d\Omega_n [1/sr]

       0.  2.3624E-02  8.1449E-05  7.6279E-04  1.6742E-03
       5.  2.4313E-02  8.5240E-05  8.0823E-04  2.1974E-03
      10.  2.3144E-02  8.0371E-05  7.4735E-04  2.1460E-03
      15.  2.0619E-02  8.5538E-05  6.3991E-04  1.3266E-03
      20.  1.7998E-02  7.9731E-05  5.2836E-04  1.6063E-03
      25.  1.6489E-02  7.8782E-05  4.5765E-04  1.6489E-03
      30.  1.5879E-02  8.1501E-05  4.2331E-04  1.3354E-03
      40.  1.2067E-02  7.7715E-05  2.8362E-04  1.2609E-03
      50.  1.0306E-02  7.7373E-05  2.2971E-04  1.3345E-03
      60.  8.7819E-03  7.8146E-05  1.8719E-04  1.1800E-03
      70.  7.1056E-03  7.6732E-05  1.4645E-04  1.1813E-03
      80.  6.8579E-03  7.6706E-05  1.4079E-04  1.2167E-03
      90.  6.4312E-03  7.6633E-05  1.3302E-04  1.2207E-03
     110.  5.6443E-03  7.6667E-05  1.2083E-04  1.1911E-03
     130.  5.2418E-03  7.6357E-05  1.1549E-04  1.1684E-03
     150.  4.9267E-03  7.6311E-05  1.1175E-04  1.1708E-03


==> dn_dt.dat <==
Kinetic energy differetial neutron yield from a thick 9Be target produced by 62 MeV proton beam from 
M.Osipenko at al., Nucl. Instr. and Meth. A, Vol. 723, Pages 8-18 (2013).

Data <0.470 MeV are measured by a He3 detector.

sys.err. - are systematic uncertainties due to efficiency evaluation.

norm.sys. - are systematic uncertainties due to overall normalization.


       neutron       neutron     stat.err.   sys.err.   norm.sys.    Run
       kinetic       yield
    energy [MeV]    1/N_p dN_n/dE_n [1/MeV]
    min      max
    0.000    0.020  1.8405E-01  3.9901E-03  1.8405E-02  9.1944E-02
    0.020    0.060  5.2641E-02  4.4784E-03  5.2641E-03  4.0224E-02
    0.060    0.120  4.3465E-02  5.7506E-03  4.3465E-03  3.3605E-02
    0.120    0.240  5.2809E-02  4.4183E-03  5.2809E-03  3.8618E-02
    0.240    0.470  3.2990E-02  2.9820E-03  3.2990E-03  1.9402E-02
    0.470    0.510  2.4980E-02  2.9667E-04  2.4980E-03  7.1293E-04
    0.510    0.560  2.8644E-02  2.4471E-04  2.8644E-03  7.9812E-04
    0.560    0.620  2.6185E-02  1.8037E-04  2.6185E-03  7.3135E-04
    0.620    0.690  2.3584E-02  1.4012E-04  2.3584E-03  6.4927E-04
    0.690    0.770  2.4822E-02  1.2635E-04  2.4822E-03  6.6458E-04
    0.770    0.860  2.3387E-02  1.0945E-04  2.3387E-03  6.2625E-04
    0.860    0.970  2.1505E-02  8.8437E-05  2.1505E-03  5.7078E-04
    0.970    1.100  1.9263E-02  7.2325E-05  1.9263E-03  5.0815E-04
    1.100    1.250  1.7720E-02  6.2217E-05  1.7720E-03  4.6819E-04
    1.250    1.430  1.6113E-02  5.1643E-05  1.6113E-03  4.2016E-04
    1.430    1.640  1.4029E-02  4.1864E-05  1.4029E-03  3.6350E-04
    1.640    1.910  1.2026E-02  4.7396E-05  1.2026E-03  3.3716E-04
    1.910    2.240  9.5345E-03  3.2772E-05  9.5345E-04  2.4092E-04
    2.240    2.650  7.0555E-03  2.0757E-05  7.0556E-04  1.7705E-04
    2.650    3.190  5.3340E-03  1.4336E-05  5.3340E-04  1.3396E-04
    3.190    3.880  4.2912E-03  1.0426E-05  4.2912E-04  1.0478E-04
    3.880    4.810  3.4670E-03  7.7103E-06  3.4670E-04  8.3424E-05
    4.810    6.080  2.6044E-03  5.5150E-06  2.6044E-04  6.2181E-05
    6.080    7.870  2.0052E-03  4.0473E-06  2.0052E-04  4.7005E-05
    7.870   10.510  1.5438E-03  3.0158E-06  1.5438E-04  3.5660E-05
   10.510   14.560  1.2726E-03  2.3557E-06  1.2726E-04  2.8428E-05
   14.560   21.140  1.0656E-03  1.8042E-06  1.0656E-04  2.2717E-05
   21.140   32.620  6.3467E-04  1.0971E-06  6.3467E-05  1.3517E-05
   32.620   54.590  2.0031E-04  4.4875E-07  2.0031E-05  4.7486E-06
   54.590   62.000  1.7890E-05  4.2032E-07  1.7890E-06  1.3166E-06


==> dn_dtdq_enr.dat <==
Double differetial neutron yield from a thick 9Be target produced by 62 MeV proton beam from 
M.Osipenko at al., Nucl. Instr. and Meth. A, Vol. 723, Pages 8-18 (2013).

Angular bin size/acceptance of detectors: +-0.88 deg.

Run number <10 for large detector type, run number >10 for small detector type.

sys.err. - are systematic uncertainties due to efficiency evaluation: 
somewhat point-to-point correlated in neutron kinetic energy for a given detector type.

norm.sys. - are systematic uncertainties due to overall normalization:
fully correlated point-to-point in neutron kinetic energy for a given run, but run-by-run independent.


   neutron       neutron      neutron     stat.err.   sys.err.   norm.sys.    Run
    angle        kinetic       yield
    [deg.]     energy [MeV]   1/N_p d^2N_n/(d\Omega_n dE_n) [1/(sr MeV)]
              min      max
       0.     0.47     0.51  2.6838E-03  7.8071E-05  2.6838E-04  2.8742E-04    14
       0.     0.51     0.56  3.0356E-03  7.0251E-05  3.0356E-04  3.1986E-04    14
       0.     0.56     0.62  2.5757E-03  4.9573E-05  2.5757E-04  2.7067E-04    14
       0.     0.62     0.69  2.4468E-03  4.1428E-05  2.4468E-04  2.5588E-04    14
       0.     0.69     0.77  2.6339E-03  4.1030E-05  2.6339E-04  2.7131E-04    14
       0.     0.77     0.86  2.3701E-03  3.3054E-05  2.3701E-04  2.4361E-04    14
       0.     0.86     0.97  2.3440E-03  2.9147E-05  2.3440E-04  2.3945E-04    14
       0.     0.97     1.10  2.0065E-03  2.3000E-05  2.0065E-04  2.0541E-04    14
       0.     1.10     1.25  1.8098E-03  1.9528E-05  1.8098E-04  1.8409E-04    14
       0.     1.25     1.43  1.7451E-03  1.7119E-05  1.7451E-04  1.7665E-04    14
       0.     1.43     1.64  1.4605E-03  1.3313E-05  1.4605E-04  1.4771E-04    14
       0.     1.64     1.91  1.4509E-03  1.2126E-05  1.4509E-04  1.4746E-04    14
       0.     1.91     2.24  1.3490E-03  1.2433E-05  1.3490E-04  8.4855E-05     7
       0.     2.24     2.65  1.1319E-03  9.3252E-06  1.1319E-04  7.0965E-05     7
       0.     2.65     3.19  9.2554E-04  6.9947E-06  9.2554E-05  5.8574E-05     7
       0.     3.19     3.88  7.7165E-04  5.3733E-06  7.7165E-05  4.8679E-05     7
       0.     3.88     4.81  6.7863E-04  4.3071E-06  6.7863E-05  4.2417E-05     7
       0.     4.81     6.08  5.4777E-04  3.2363E-06  5.4777E-05  3.4245E-05     7
       0.     6.08     7.87  4.4927E-04  2.4780E-06  4.4927E-05  2.8088E-05     7
       0.     7.87    10.51  3.8094E-04  1.9676E-06  3.8094E-05  2.3853E-05     7
       0.    10.51    14.56  3.7131E-04  1.7054E-06  3.7131E-05  2.3077E-05     7
       0.    14.56    21.14  4.4880E-04  1.6879E-06  4.4880E-05  2.7414E-05     7
       0.    21.14    32.62  3.7141E-04  1.2316E-06  3.7141E-05  2.2666E-05     7
       0.    32.62    54.59  2.2255E-04  7.0167E-07  2.2255E-05  1.3535E-05     7
       0.    54.59    62.00  4.6966E-05  5.2206E-07  4.6966E-06  3.1842E-06     7
       5.     0.47     0.51  2.5161E-03  7.3837E-05  2.5161E-04  1.4887E-04    17
       5.     0.51     0.56  2.9588E-03  6.9397E-05  2.9588E-04  1.7291E-04    17
       5.     0.56     0.62  2.3574E-03  4.5928E-05  2.3574E-04  1.3681E-04    17
       5.     0.62     0.69  2.3604E-03  4.0284E-05  2.3604E-04  1.3583E-04    17
       5.     0.69     0.77  2.5254E-03  4.0044E-05  2.5254E-04  1.4429E-04    17
       5.     0.77     0.86  2.2006E-03  3.1157E-05  2.2006E-04  1.2483E-04    17
       5.     0.86     0.97  2.0777E-03  2.6342E-05  2.0777E-04  1.1730E-04    17
       5.     0.97     1.10  1.8141E-03  2.1159E-05  1.8141E-04  1.0238E-04    17
       5.     1.10     1.25  1.7338E-03  1.9055E-05  1.7338E-04  9.7337E-05    17
       5.     1.25     1.43  1.5749E-03  1.5803E-05  1.5749E-04  8.7994E-05    17
       5.     1.43     1.64  1.3918E-03  1.2944E-05  1.3918E-04  7.7527E-05    17
       5.     1.64     1.91  1.3814E-03  1.1761E-05  1.3814E-04  7.7283E-05    17
       5.     1.91     2.24  1.3358E-03  1.3393E-05  1.3358E-04  1.2780E-04     2
       5.     2.24     2.65  1.1085E-03  1.0141E-05  1.1085E-04  1.0637E-04     2
       5.     2.65     3.19  9.1037E-04  7.7551E-06  9.1037E-05  8.7872E-05     2
       5.     3.19     3.88  7.6300E-04  6.0284E-06  7.6300E-05  7.3084E-05     2
       5.     3.88     4.81  6.7739E-04  4.9511E-06  6.7739E-05  6.4601E-05     2
       5.     4.81     6.08  5.4044E-04  3.7568E-06  5.4044E-05  5.1683E-05     2
       5.     6.08     7.87  4.4657E-04  2.9406E-06  4.4657E-05  4.2684E-05     2
       5.     7.87    10.51  3.9173E-04  2.4251E-06  3.9173E-05  3.7279E-05     2
       5.    10.51    14.56  3.8639E-04  2.1747E-06  3.8639E-05  3.6565E-05     2
       5.    14.56    21.14  4.3570E-04  2.1263E-06  4.3570E-05  4.0682E-05     2
       5.    21.14    32.62  4.0589E-04  1.7851E-06  4.0589E-05  3.7622E-05     2
       5.    32.62    54.59  2.3999E-04  1.0172E-06  2.3999E-05  2.1969E-05     2
       5.    54.59    62.00  6.4931E-05  7.1697E-07  6.4931E-06  6.2829E-06     2
      10.     0.47     0.51  2.6289E-03  7.6725E-05  2.6289E-04  2.8506E-04    15
      10.     0.51     0.56  3.1022E-03  7.2286E-05  3.1022E-04  3.3243E-04    15
      10.     0.56     0.62  2.5707E-03  4.9697E-05  2.5707E-04  2.7424E-04    15
      10.     0.62     0.69  2.3764E-03  4.0297E-05  2.3764E-04  2.5145E-04    15
      10.     0.69     0.77  2.6597E-03  4.1608E-05  2.6597E-04  2.7771E-04    15
      10.     0.77     0.86  2.3021E-03  3.2285E-05  2.3021E-04  2.4001E-04    15
      10.     0.86     0.97  2.1822E-03  2.7453E-05  2.1822E-04  2.2707E-04    15
      10.     0.97     1.10  1.9262E-03  2.2155E-05  1.9262E-04  1.9956E-04    15
      10.     1.10     1.25  1.8267E-03  1.9849E-05  1.8267E-04  1.8882E-04    15
      10.     1.25     1.43  1.6432E-03  1.6297E-05  1.6432E-04  1.6920E-04    15
      10.     1.43     1.64  1.4663E-03  1.3418E-05  1.4663E-04  1.5014E-04    15
      10.     1.64     1.91  1.4062E-03  1.1755E-05  1.4062E-04  1.4423E-04    15
      10.     1.91     2.24  1.3240E-03  1.1759E-05  1.3240E-04  1.2981E-04     3
      10.     2.24     2.65  1.0894E-03  8.6095E-06  1.0894E-04  1.0680E-04     3
      10.     2.65     3.19  8.8997E-04  6.3875E-06  8.8997E-05  8.8056E-05     3
      10.     3.19     3.88  7.5329E-04  4.9041E-06  7.5329E-05  7.3969E-05     3
      10.     3.88     4.81  6.4053E-04  3.7935E-06  6.4053E-05  6.2595E-05     3
      10.     4.81     6.08  5.2563E-04  2.8536E-06  5.2563E-05  5.1342E-05     3
      10.     6.08     7.87  4.3024E-04  2.1505E-06  4.3024E-05  4.1937E-05     3
      10.     7.87    10.51  3.7852E-04  1.7411E-06  3.7852E-05  3.6798E-05     3
      10.    10.51    14.56  3.7469E-04  1.5351E-06  3.7469E-05  3.6145E-05     3
      10.    14.56    21.14  4.1989E-04  1.4652E-06  4.1989E-05  3.9975E-05     3
      10.    21.14    32.62  3.4201E-04  1.0459E-06  3.4201E-05  3.2376E-05     3
      10.    32.62    54.59  2.3007E-04  6.3202E-07  2.3007E-05  2.1694E-05     3
      10.    54.59    62.00  5.9603E-05  4.3357E-07  5.9603E-06  6.0633E-06     3
      15.     0.47     0.51  2.6007E-03  7.5528E-05  2.6007E-04  2.1274E-04    12
      15.     0.51     0.56  3.0284E-03  7.0468E-05  3.0284E-04  2.4529E-04    12
      15.     0.56     0.62  2.6156E-03  5.0536E-05  2.6156E-04  2.1090E-04    12
      15.     0.62     0.69  2.4306E-03  4.1358E-05  2.4306E-04  1.9496E-04    12
      15.     0.69     0.77  2.6896E-03  4.2202E-05  2.6896E-04  2.1284E-04    12
      15.     0.77     0.86  2.3232E-03  3.2739E-05  2.3232E-04  1.8360E-04    12
      15.     0.86     0.97  2.2036E-03  2.7880E-05  2.2036E-04  1.7387E-04    12
      15.     0.97     1.10  1.9242E-03  2.2326E-05  1.9242E-04  1.5133E-04    12
      15.     1.10     1.25  1.8445E-03  2.0171E-05  1.8445E-04  1.4438E-04    12
      15.     1.25     1.43  1.6666E-03  1.6628E-05  1.6666E-04  1.2976E-04    12
      15.     1.43     1.64  1.4792E-03  1.3670E-05  1.4792E-04  1.1480E-04    12
      15.     1.64     1.91  1.4235E-03  1.2042E-05  1.4235E-04  1.1082E-04    12
      15.     1.91     2.24  1.3172E-03  1.7848E-05  1.3172E-04  5.0607E-05     6
      15.     2.24     2.65  1.0362E-03  1.2084E-05  1.0362E-04  3.9770E-05     6
      15.     2.65     3.19  8.5160E-04  8.9856E-06  8.5160E-05  3.2842E-05     6
      15.     3.19     3.88  7.0771E-04  6.8359E-06  7.0771E-05  2.7110E-05     6
      15.     3.88     4.81  5.9749E-04  5.3172E-06  5.9749E-05  2.2829E-05     6
      15.     4.81     6.08  4.9582E-04  4.1548E-06  4.9582E-05  1.8901E-05     6
      15.     6.08     7.87  4.0673E-04  3.2346E-06  4.0673E-05  1.5515E-05     6
      15.     7.87    10.51  3.4056E-04  2.5799E-06  3.4056E-05  1.3018E-05     6
      15.    10.51    14.56  3.0803E-04  2.1754E-06  3.0803E-05  1.1694E-05     6
      15.    14.56    21.14  3.7301E-04  2.2417E-06  3.7301E-05  1.4062E-05     6
      15.    21.14    32.62  3.3910E-04  1.8574E-06  3.3910E-05  1.2707E-05     6
      15.    32.62    54.59  1.6937E-04  9.6217E-07  1.6937E-05  6.3469E-06     6
      15.    54.59    62.00  1.8372E-05  4.7365E-07  1.8372E-06  8.0364E-07     6
      20.     0.47     0.51  2.7350E-03  8.0120E-05  2.7350E-04  2.7193E-04    13
      20.     0.51     0.56  3.0534E-03  7.1712E-05  3.0534E-04  3.0032E-04    13
      20.     0.56     0.62  2.6232E-03  5.1232E-05  2.6232E-04  2.5708E-04    13
      20.     0.62     0.69  2.4646E-03  4.2335E-05  2.4646E-04  2.3992E-04    13
      20.     0.69     0.77  2.7061E-03  4.2854E-05  2.7061E-04  2.5957E-04    13
      20.     0.77     0.86  2.3223E-03  3.3033E-05  2.3223E-04  2.2232E-04    13
      20.     0.86     0.97  2.2173E-03  2.8223E-05  2.2173E-04  2.1115E-04    13
      20.     0.97     1.10  1.9556E-03  2.2868E-05  1.9556E-04  1.8594E-04    13
      20.     1.10     1.25  1.8302E-03  2.0216E-05  1.8302E-04  1.7331E-04    13
      20.     1.25     1.43  1.6610E-03  1.6770E-05  1.6610E-04  1.5664E-04    13
      20.     1.43     1.64  1.4751E-03  1.3788E-05  1.4751E-04  1.3851E-04    13
      20.     1.64     1.91  1.2859E-03  2.0087E-05  1.2859E-04  1.0439E-04     2
      20.     1.91     2.24  1.1389E-03  1.3521E-05  1.1389E-04  9.1370E-05     2
      20.     2.24     2.65  9.0593E-04  8.9414E-06  9.0593E-05  7.2481E-05     2
      20.     2.65     3.19  7.5806E-04  6.5223E-06  7.5806E-05  6.0818E-05     2
      20.     3.19     3.88  6.4591E-04  4.9288E-06  6.4591E-05  5.1462E-05     2
      20.     3.88     4.81  5.4219E-04  3.6929E-06  5.4219E-05  4.2934E-05     2
      20.     4.81     6.08  4.4531E-04  2.7827E-06  4.4531E-05  3.5260E-05     2
      20.     6.08     7.87  3.6515E-04  2.1012E-06  3.6515E-05  2.8915E-05     2
      20.     7.87    10.51  3.0294E-04  1.6187E-06  3.0294E-05  2.4036E-05     2
      20.    10.51    14.56  2.9709E-04  1.4278E-06  2.9709E-05  2.3436E-05     2
      20.    14.56    21.14  3.1012E-04  1.2768E-06  3.1012E-05  2.4232E-05     2
      20.    21.14    32.62  2.9130E-04  1.0488E-06  2.9130E-05  2.2694E-05     2
      20.    32.62    54.59  1.2358E-04  4.5267E-07  1.2358E-05  9.6455E-06     2
      20.    54.59    62.00  6.4119E-06  1.9681E-07  6.4119E-07  7.2347E-07     2
      25.     0.47     0.51  2.8236E-03  8.2566E-05  2.8236E-04  1.4772E-04    16
      25.     0.51     0.56  3.1823E-03  7.4402E-05  3.1823E-04  1.6415E-04    16
      25.     0.56     0.62  2.6633E-03  5.2133E-05  2.6633E-04  1.3746E-04    16
      25.     0.62     0.69  2.5073E-03  4.3293E-05  2.5073E-04  1.2880E-04    16
      25.     0.69     0.77  2.6708E-03  4.2549E-05  2.6708E-04  1.3529E-04    16
      25.     0.77     0.86  2.3596E-03  3.3730E-05  2.3596E-04  1.1907E-04    16
      25.     0.86     0.97  2.2421E-03  2.8845E-05  2.2421E-04  1.1305E-04    16
      25.     0.97     1.10  1.9998E-03  2.3667E-05  1.9998E-04  1.0069E-04    16
      25.     1.10     1.25  1.8413E-03  2.0605E-05  1.8413E-04  9.2257E-05    16
      25.     1.25     1.43  1.6533E-03  1.6983E-05  1.6533E-04  8.2638E-05    16
      25.     1.43     1.64  1.4663E-03  1.3963E-05  1.4663E-04  7.2928E-05    16
      25.     1.64     1.91  1.3633E-03  2.0747E-05  1.3633E-04  1.3344E-04     3
      25.     1.91     2.24  1.1337E-03  1.2993E-05  1.1337E-04  1.0905E-04     3
      25.     2.24     2.65  8.8376E-04  8.3914E-06  8.8376E-05  8.5060E-05     3
      25.     2.65     3.19  7.3922E-04  6.0686E-06  7.3922E-05  7.1396E-05     3
      25.     3.19     3.88  6.2729E-04  4.5323E-06  6.2729E-05  6.0097E-05     3
      25.     3.88     4.81  5.3156E-04  3.4037E-06  5.3156E-05  5.0710E-05     3
      25.     4.81     6.08  4.2168E-04  2.4614E-06  4.2168E-05  4.0222E-05     3
      25.     6.08     7.87  3.4115E-04  1.8189E-06  3.4115E-05  3.2551E-05     3
      25.     7.87    10.51  2.8965E-04  1.4115E-06  2.8965E-05  2.7612E-05     3
      25.    10.51    14.56  2.6418E-04  1.1655E-06  2.6418E-05  2.5038E-05     3
      25.    14.56    21.14  2.9845E-04  1.1161E-06  2.9845E-05  2.8085E-05     3
      25.    21.14    32.62  2.5158E-04  8.2486E-07  2.5158E-05  2.3579E-05     3
      25.    32.62    54.59  9.1148E-05  3.0641E-07  9.1148E-06  8.6028E-06     3
      25.    54.59    62.00  3.3660E-06  1.3810E-07  3.3660E-07  6.0926E-07     3
      30.     0.47     0.51  2.4966E-03  7.3131E-05  2.4966E-04  4.6752E-04    11
      30.     0.51     0.56  3.0021E-03  6.9703E-05  3.0021E-04  5.5218E-04    11
      30.     0.56     0.62  2.6020E-03  5.0033E-05  2.6020E-04  4.7666E-04    11
      30.     0.62     0.69  2.3133E-03  3.9099E-05  2.3133E-04  4.2127E-04    11
      30.     0.69     0.77  2.6814E-03  4.1735E-05  2.6814E-04  4.8148E-04    11
      30.     0.77     0.86  2.3049E-03  3.2056E-05  2.3049E-04  4.1250E-04    11
      30.     0.86     0.97  2.2200E-03  2.7556E-05  2.2200E-04  3.9537E-04    11
      30.     0.97     1.10  1.9202E-03  2.1831E-05  1.9202E-04  3.4150E-04    11
      30.     1.10     1.25  1.8303E-03  1.9600E-05  1.8303E-04  3.2423E-04    11
      30.     1.25     1.43  1.6409E-03  1.5999E-05  1.6409E-04  2.8946E-04    11
      30.     1.43     1.64  1.4404E-03  1.2979E-05  1.4404E-04  2.5350E-04    11
      30.     1.64     1.91  1.3756E-03  1.1290E-05  1.3756E-04  2.4253E-04    11
      30.     1.91     2.24  1.2397E-03  1.5159E-05  1.2397E-04  4.9569E-05     6
      30.     2.24     2.65  9.8038E-04  1.0817E-05  9.8038E-05  3.9343E-05     6
      30.     2.65     3.19  7.5819E-04  7.8575E-06  7.5819E-05  3.1113E-05     6
      30.     3.19     3.88  6.6409E-04  6.3563E-06  6.6409E-05  2.6799E-05     6
      30.     3.88     4.81  5.5458E-04  4.9137E-06  5.5458E-05  2.2190E-05     6
      30.     4.81     6.08  4.2566E-04  3.6497E-06  4.2566E-05  1.7073E-05     6
      30.     6.08     7.87  3.4786E-04  2.8607E-06  3.4786E-05  1.4002E-05     6
      30.     7.87    10.51  2.8568E-04  2.2476E-06  2.8568E-05  1.1345E-05     6
      30.    10.51    14.56  2.7806E-04  2.0073E-06  2.7806E-05  1.0979E-05     6
      30.    14.56    21.14  2.9594E-04  1.8606E-06  2.9594E-05  1.1411E-05     6
      30.    21.14    32.62  2.2364E-04  1.3331E-06  2.2364E-05  8.5596E-06     6
      30.    32.62    54.59  7.3169E-05  5.3645E-07  7.3169E-06  2.8530E-06     6
      30.    54.59    62.00  2.0098E-06  2.5490E-07  2.0098E-07  6.7256E-07     6
      40.     0.47     0.51  2.6190E-03  1.1466E-04  2.6190E-04  1.6349E-04    17
      40.     0.51     0.56  2.7469E-03  8.4105E-05  2.7469E-04  1.6564E-04    17
      40.     0.56     0.62  2.3623E-03  5.5556E-05  2.3623E-04  1.4026E-04    17
      40.     0.62     0.69  2.1802E-03  4.2579E-05  2.1802E-04  1.2778E-04    17
      40.     0.69     0.77  2.3112E-03  3.8986E-05  2.3112E-04  1.3295E-04    17
      40.     0.77     0.86  2.1580E-03  3.2961E-05  2.1580E-04  1.2292E-04    17
      40.     0.86     0.97  2.0206E-03  2.7044E-05  2.0206E-04  1.1471E-04    17
      40.     0.97     1.10  1.7809E-03  2.1667E-05  1.7809E-04  1.0107E-04    17
      40.     1.10     1.25  1.5993E-03  1.7986E-05  1.5993E-04  9.0299E-05    17
      40.     1.25     1.43  1.5265E-03  1.5970E-05  1.5265E-04  8.5771E-05    17
      40.     1.43     1.64  1.3031E-03  1.2572E-05  1.3031E-04  7.3106E-05    17
      40.     1.64     1.91  1.2412E-03  1.2697E-05  1.2412E-04  7.3573E-05     5
      40.     1.91     2.24  1.0094E-03  9.2831E-06  1.0094E-04  5.9640E-05     5
      40.     2.24     2.65  7.9092E-04  6.5386E-06  7.9092E-05  4.6812E-05     5
      40.     2.65     3.19  6.1756E-04  4.7135E-06  6.1756E-05  3.7087E-05     5
      40.     3.19     3.88  5.2947E-04  3.6717E-06  5.2947E-05  3.1452E-05     5
      40.     3.88     4.81  4.4244E-04  2.8109E-06  4.4244E-05  2.6117E-05     5
      40.     4.81     6.08  3.4125E-04  2.0287E-06  3.4125E-05  2.0212E-05     5
      40.     6.08     7.87  2.6822E-04  1.4968E-06  2.6822E-05  1.5906E-05     5
      40.     7.87    10.51  2.3005E-04  1.1916E-06  2.3005E-05  1.3565E-05     5
      40.    10.51    14.56  2.1841E-04  1.0146E-06  2.1841E-05  1.2756E-05     5
      40.    14.56    21.14  2.0720E-04  8.3782E-07  2.0720E-05  1.1941E-05     5
      40.    21.14    32.62  1.1915E-04  4.6467E-07  1.1915E-05  6.8903E-06     5
      40.    32.62    54.59  3.9948E-05  1.9049E-07  3.9948E-06  2.4280E-06     5
      40.    54.59    62.00  2.1568E-06  1.7416E-07  2.1568E-07  5.5367E-07     5
      50.     0.47     0.51  2.2801E-03  1.0504E-04  2.2801E-04  2.4835E-04    13
      50.     0.51     0.56  2.4990E-03  7.9552E-05  2.4990E-04  2.6018E-04    13
      50.     0.56     0.62  2.1941E-03  5.2842E-05  2.1941E-04  2.2155E-04    13
      50.     0.62     0.69  2.1247E-03  4.2147E-05  2.1247E-04  2.1041E-04    13
      50.     0.69     0.77  2.2180E-03  3.8117E-05  2.2180E-04  2.1632E-04    13
      50.     0.77     0.86  2.1001E-03  3.2605E-05  2.1001E-04  2.0248E-04    13
      50.     0.86     0.97  1.9462E-03  2.6425E-05  1.9462E-04  1.8647E-04    13
      50.     0.97     1.10  1.7479E-03  2.1540E-05  1.7479E-04  1.6714E-04    13
      50.     1.10     1.25  1.6311E-03  1.8579E-05  1.6311E-04  1.5537E-04    13
      50.     1.25     1.43  1.4645E-03  1.5567E-05  1.4645E-04  1.3877E-04    13
      50.     1.43     1.64  1.3147E-03  1.2881E-05  1.3147E-04  1.2457E-04    13
      50.     1.64     1.91  1.1904E-03  1.4752E-05  1.1904E-04  1.1643E-04     3
      50.     1.91     2.24  9.2902E-04  9.5481E-06  9.2902E-05  9.0668E-05     3
      50.     2.24     2.65  7.1391E-04  6.3888E-06  7.1391E-05  6.9771E-05     3
      50.     2.65     3.19  5.5361E-04  4.4500E-06  5.5361E-05  5.4763E-05     3
      50.     3.19     3.88  4.7148E-04  3.4110E-06  4.7148E-05  4.6148E-05     3
      50.     3.88     4.81  3.8708E-04  2.5035E-06  3.8708E-05  3.7748E-05     3
      50.     4.81     6.08  2.8918E-04  1.7405E-06  2.8918E-05  2.8221E-05     3
      50.     6.08     7.87  2.3693E-04  1.3170E-06  2.3693E-05  2.3081E-05     3
      50.     7.87    10.51  1.8670E-04  9.7074E-07  1.8670E-05  1.8180E-05     3
      50.    10.51    14.56  1.7834E-04  8.3265E-07  1.7834E-05  1.7206E-05     3
      50.    14.56    21.14  1.5773E-04  6.4751E-07  1.5773E-05  1.5084E-05     3
      50.    21.14    32.62  9.1986E-05  3.6278E-07  9.1986E-06  8.8098E-06     3
      50.    32.62    54.59  1.9728E-05  1.1772E-07  1.9728E-06  2.0387E-06     3
      50.    54.59    62.00  3.6252E-07  1.1989E-07  3.6252E-08  4.7565E-07     3
      60.     0.47     0.51  2.1168E-03  9.8804E-05  2.1168E-04  1.2958E-04    16
      60.     0.51     0.56  2.4286E-03  7.7221E-05  2.4286E-04  1.3704E-04    16
      60.     0.56     0.62  2.0391E-03  4.9946E-05  2.0391E-04  1.1255E-04    16
      60.     0.62     0.69  1.9337E-03  3.9235E-05  1.9337E-04  1.0445E-04    16
      60.     0.69     0.77  2.1769E-03  3.7642E-05  2.1769E-04  1.1346E-04    16
      60.     0.77     0.86  1.9471E-03  3.0885E-05  1.9471E-04  1.0142E-04    16
      60.     0.86     0.97  1.8923E-03  2.6048E-05  1.8923E-04  9.7003E-05    16
      60.     0.97     1.10  1.6696E-03  2.0898E-05  1.6696E-04  8.5276E-05    16
      60.     1.10     1.25  1.5093E-03  1.7575E-05  1.5093E-04  7.6961E-05    16
      60.     1.25     1.43  1.4339E-03  1.5546E-05  1.4339E-04  7.2653E-05    16
      60.     1.43     1.64  1.2252E-03  1.2250E-05  1.2252E-04  6.1714E-05    16
      60.     1.64     1.91  1.0843E-03  1.9061E-05  1.0843E-04  4.3093E-05     6
      60.     1.91     2.24  8.7590E-04  1.2503E-05  8.7590E-05  3.4262E-05     6
      60.     2.24     2.65  6.2321E-04  7.9289E-06  6.2322E-05  2.4476E-05     6
      60.     2.65     3.19  4.8149E-04  5.8352E-06  4.8149E-05  1.9188E-05     6
      60.     3.19     3.88  3.9305E-04  4.4014E-06  3.9305E-05  1.5464E-05     6
      60.     3.88     4.81  3.2727E-04  3.3970E-06  3.2727E-05  1.2743E-05     6
      60.     4.81     6.08  2.4857E-04  2.5296E-06  2.4857E-05  9.6985E-06     6
      60.     6.08     7.87  1.9810E-04  1.9433E-06  1.9810E-05  7.6956E-06     6
      60.     7.87    10.51  1.6065E-04  1.5365E-06  1.6065E-05  6.2625E-06     6
      60.    10.51    14.56  1.4148E-04  1.2688E-06  1.4148E-05  5.4780E-06     6
      60.    14.56    21.14  1.1697E-04  9.7730E-07  1.1697E-05  4.4962E-06     6
      60.    21.14    32.62  6.1573E-05  5.7159E-07  6.1573E-06  2.3997E-06     6
      60.    32.62    54.59  9.5043E-06  1.8509E-07  9.5043E-07  4.3686E-07     6
      70.     0.47     0.51  1.9684E-03  6.0203E-05  1.9684E-04  1.2036E-04    17
      70.     0.51     0.56  2.2994E-03  5.5887E-05  2.2994E-04  1.3819E-04    17
      70.     0.56     0.62  2.2075E-03  4.4590E-05  2.2075E-04  1.3071E-04    17
      70.     0.62     0.69  1.9095E-03  3.4750E-05  1.9095E-04  1.1339E-04    17
      70.     0.69     0.77  2.1018E-03  3.3412E-05  2.1018E-04  1.2200E-04    17
      70.     0.77     0.86  1.9649E-03  2.8470E-05  1.9649E-04  1.1366E-04    17
      70.     0.86     0.97  1.7574E-03  2.2555E-05  1.7574E-04  1.0105E-04    17
      70.     0.97     1.10  1.6474E-03  1.9260E-05  1.6474E-04  9.3871E-05    17
      70.     1.10     1.25  1.4428E-03  1.5995E-05  1.4428E-04  8.2559E-05    17
      70.     1.25     1.43  1.3186E-03  1.3315E-05  1.3186E-04  7.4958E-05    17
      70.     1.43     1.64  1.1294E-03  1.0685E-05  1.1294E-04  6.3941E-05    17
      70.     1.64     1.91  8.4130E-04  1.3386E-05  8.4130E-05  4.9872E-05     5
      70.     1.91     2.24  6.7811E-04  8.1922E-06  6.7811E-05  3.9399E-05     5
      70.     2.24     2.65  5.0416E-04  5.0986E-06  5.0416E-05  2.9181E-05     5
      70.     2.65     3.19  3.8567E-04  3.4744E-06  3.8567E-05  2.2556E-05     5
      70.     3.19     3.88  3.1541E-04  2.5382E-06  3.1541E-05  1.8289E-05     5
      70.     3.88     4.81  2.5733E-04  1.8723E-06  2.5733E-05  1.4888E-05     5
      70.     4.81     6.08  1.9289E-04  1.3182E-06  1.9289E-05  1.1164E-05     5
      70.     6.08     7.87  1.4988E-04  9.6072E-07  1.4988E-05  8.6698E-06     5
      70.     7.87    10.51  1.1465E-04  7.0124E-07  1.1465E-05  6.6421E-06     5
      70.    10.51    14.56  8.9246E-05  5.1791E-07  8.9246E-06  5.1301E-06     5
      70.    14.56    21.14  7.1933E-05  3.8197E-07  7.1933E-06  4.1232E-06     5
      70.    21.14    32.62  3.1870E-05  1.9550E-07  3.1870E-06  1.8758E-06     5
      70.    32.62    54.59  3.8687E-06  6.4828E-08  3.8687E-07  3.0244E-07     5
      70.    54.59    62.00  2.4420E-07  1.0982E-07  2.4420E-08  1.9691E-07     5
      80.     0.47     0.51  1.9599E-03  6.0450E-05  1.9599E-04  2.0333E-04    13
      80.     0.51     0.56  2.2609E-03  5.5366E-05  2.2609E-04  2.3005E-04    13
      80.     0.56     0.62  2.2076E-03  4.4873E-05  2.2076E-04  2.2101E-04    13
      80.     0.62     0.69  1.9492E-03  3.5522E-05  1.9492E-04  1.9485E-04    13
      80.     0.69     0.77  2.1069E-03  3.3725E-05  2.1069E-04  2.0669E-04    13
      80.     0.77     0.86  1.9685E-03  2.8621E-05  1.9685E-04  1.9166E-04    13
      80.     0.86     0.97  1.7551E-03  2.2667E-05  1.7551E-04  1.7023E-04    13
      80.     0.97     1.10  1.6230E-03  1.9244E-05  1.6230E-04  1.5706E-04    13
      80.     1.10     1.25  1.4426E-03  1.6070E-05  1.4426E-04  1.3891E-04    13
      80.     1.25     1.43  1.3259E-03  1.3471E-05  1.3259E-04  1.2695E-04    13
      80.     1.43     1.64  1.1389E-03  1.0848E-05  1.1389E-04  1.0859E-04    13
      80.     1.64     1.91  9.4281E-04  1.3925E-05  9.4281E-05  9.3627E-05     3
      80.     1.91     2.24  7.3435E-04  8.4785E-06  7.3435E-05  7.2232E-05     3
      80.     2.24     2.65  5.3076E-04  5.1021E-06  5.3076E-05  5.2019E-05     3
      80.     2.65     3.19  4.0401E-04  3.5188E-06  4.0401E-05  4.0110E-05     3
      80.     3.19     3.88  3.1858E-04  2.4759E-06  3.1858E-05  3.1322E-05     3
      80.     3.88     4.81  2.5609E-04  1.7893E-06  2.5609E-05  2.5023E-05     3
      80.     4.81     6.08  1.8973E-04  1.2559E-06  1.8973E-05  1.8692E-05     3
      80.     6.08     7.87  1.4227E-04  8.8534E-07  1.4227E-05  1.3948E-05     3
      80.     7.87    10.51  1.0879E-04  6.5229E-07  1.0879E-05  1.0739E-05     3
      80.    10.51    14.56  8.5061E-05  4.8293E-07  8.5061E-06  8.3545E-06     3
      80.    14.56    21.14  5.7074E-05  3.1576E-07  5.7074E-06  5.6344E-06     3
      80.    21.14    32.62  2.1009E-05  1.5281E-07  2.1009E-06  2.2027E-06     3
      80.    32.62    54.59  1.9428E-06  5.7313E-08  1.9428E-07  3.7342E-07     3
      80.    54.59    62.00  8.1438E-09  1.1583E-07  8.1438E-10  3.5963E-07     3
      90.     0.47     0.51  1.8190E-03  5.7575E-05  1.8190E-04  2.0827E-04    14
      90.     0.51     0.56  2.2109E-03  5.4738E-05  2.2109E-04  2.4564E-04    14
      90.     0.56     0.62  2.1842E-03  4.4246E-05  2.1842E-04  2.3624E-04    14
      90.     0.62     0.69  1.9049E-03  3.5062E-05  1.9049E-04  2.0815E-04    14
      90.     0.69     0.77  1.9702E-03  3.1683E-05  1.9702E-04  2.1060E-04    14
      90.     0.77     0.86  1.9175E-03  2.7693E-05  1.9175E-04  2.0204E-04    14
      90.     0.86     0.97  1.7373E-03  2.2355E-05  1.7373E-04  1.8315E-04    14
      90.     0.97     1.10  1.5389E-03  1.8176E-05  1.5389E-04  1.6171E-04    14
      90.     1.10     1.25  1.4304E-03  1.5821E-05  1.4304E-04  1.4970E-04    14
      90.     1.25     1.43  1.2882E-03  1.2960E-05  1.2882E-04  1.3394E-04    14
      90.     1.43     1.64  1.1145E-03  1.0396E-05  1.1145E-04  1.1470E-04    14
      90.     1.64     1.91  8.8162E-04  9.6428E-06  8.8162E-05  9.7025E-05     4
      90.     1.91     2.24  7.1323E-04  7.0415E-06  7.1323E-05  7.8062E-05     4
      90.     2.24     2.65  5.2784E-04  4.7680E-06  5.2784E-05  5.8040E-05     4
      90.     2.65     3.19  3.8753E-04  3.3523E-06  3.8753E-05  4.3746E-05     4
      90.     3.19     3.88  3.0394E-04  2.4363E-06  3.0394E-05  3.3929E-05     4
      90.     3.88     4.81  2.3947E-04  1.8228E-06  2.3947E-05  2.6901E-05     4
      90.     4.81     6.08  1.7802E-04  1.3109E-06  1.7802E-05  2.0151E-05     4
      90.     6.08     7.87  1.3034E-04  9.4316E-07  1.3034E-05  1.4884E-05     4
      90.     7.87    10.51  9.8086E-05  6.9955E-07  9.8086E-06  1.1256E-05     4
      90.    10.51    14.56  7.0531E-05  4.9906E-07  7.0531E-06  8.1326E-06     4
      90.    14.56    21.14  4.3187E-05  3.2039E-07  4.3187E-06  5.0731E-06     4
      90.    21.14    32.62  1.3159E-05  1.6139E-07  1.3159E-06  1.8017E-06     4
      90.    32.62    54.59  1.5857E-06  9.3605E-08  1.5857E-07  6.0771E-07     4
     110.     0.47     0.51  1.9230E-03  9.3550E-05  1.9230E-04  1.7876E-04    12
     110.     0.51     0.56  2.1071E-03  6.9316E-05  2.1071E-04  1.8528E-04    12
     110.     0.56     0.62  2.0187E-03  5.0552E-05  2.0187E-04  1.7199E-04    12
     110.     0.62     0.69  1.8124E-03  3.7921E-05  1.8124E-04  1.5165E-04    12
     110.     0.69     0.77  1.8000E-03  3.1829E-05  1.8000E-04  1.4714E-04    12
     110.     0.77     0.86  1.7511E-03  2.7713E-05  1.7511E-04  1.4177E-04    12
     110.     0.86     0.97  1.6095E-03  2.2172E-05  1.6095E-04  1.2961E-04    12
     110.     0.97     1.10  1.4162E-03  1.7755E-05  1.4162E-04  1.1380E-04    12
     110.     1.10     1.25  1.3386E-03  1.5559E-05  1.3386E-04  1.0667E-04    12
     110.     1.25     1.43  1.2008E-03  1.2541E-05  1.2008E-04  9.4886E-05    12
     110.     1.43     1.64  1.0236E-03  9.9901E-06  1.0236E-04  8.0497E-05    12
     110.     1.64     1.91  8.2550E-04  1.3074E-05  8.2550E-05  8.7934E-05     4
     110.     1.91     2.24  6.3777E-04  7.6664E-06  6.3777E-05  6.6464E-05     4
     110.     2.24     2.65  4.6000E-04  4.6568E-06  4.6000E-05  4.7984E-05     4
     110.     2.65     3.19  3.3391E-04  3.0402E-06  3.3391E-05  3.5370E-05     4
     110.     3.19     3.88  2.5175E-04  2.0796E-06  2.5175E-05  2.6535E-05     4
     110.     3.88     4.81  1.9655E-04  1.4821E-06  1.9655E-05  2.0676E-05     4
     110.     4.81     6.08  1.4246E-04  1.0244E-06  1.4246E-05  1.5066E-05     4
     110.     6.08     7.87  1.0271E-04  7.0799E-07  1.0271E-05  1.0860E-05     4
     110.     7.87    10.51  7.1068E-05  4.9006E-07  7.1068E-06  7.6256E-06     4
     110.    10.51    14.56  4.4540E-05  3.2105E-07  4.4540E-06  4.8355E-06     4
     110.    14.56    21.14  2.4513E-05  1.9594E-07  2.4513E-06  2.7665E-06     4
     110.    21.14    32.62  6.9339E-06  9.4199E-08  6.9339E-07  9.3129E-07     4
     110.    32.62    54.59  4.7541E-07  4.4459E-08  4.7541E-08  2.5132E-07     4
     110.    54.59    62.00  5.4400E-08  9.7744E-08  5.4400E-09  3.3155E-07     4
     130.     0.47     0.51  1.8110E-03  4.9645E-05  1.8110E-04  1.1043E-04    17
     130.     0.51     0.56  2.0857E-03  4.8420E-05  2.0857E-04  1.2663E-04    17
     130.     0.56     0.62  1.8232E-03  3.5672E-05  1.8232E-04  1.0960E-04    17
     130.     0.62     0.69  1.6222E-03  2.8263E-05  1.6222E-04  9.6826E-05    17
     130.     0.69     0.77  1.6358E-03  2.5509E-05  1.6358E-04  9.5953E-05    17
     130.     0.77     0.86  1.5650E-03  2.2829E-05  1.5650E-04  9.1426E-05    17
     130.     0.86     0.97  1.4168E-03  1.8473E-05  1.4168E-04  8.2134E-05    17
     130.     0.97     1.10  1.2684E-03  1.5205E-05  1.2684E-04  7.3419E-05    17
     130.     1.10     1.25  1.1679E-03  1.3075E-05  1.1679E-04  6.6983E-05    17
     130.     1.25     1.43  1.0446E-03  1.0874E-05  1.0446E-04  5.9641E-05    17
     130.     1.43     1.64  9.3522E-04  9.1858E-06  9.3522E-05  5.3266E-05    17
     130.     1.64     1.91  8.3039E-04  7.3815E-06  8.3039E-05  4.7506E-05    17
     130.     1.91     2.24  6.1291E-04  6.6078E-06  6.1291E-05  3.5916E-05     5
     130.     2.24     2.65  4.3867E-04  4.2122E-06  4.3867E-05  2.5858E-05     5
     130.     2.65     3.19  3.0715E-04  2.7550E-06  3.0715E-05  1.8494E-05     5
     130.     3.19     3.88  2.3547E-04  1.9640E-06  2.3547E-05  1.4094E-05     5
     130.     3.88     4.81  1.7842E-04  1.3805E-06  1.7842E-05  1.0681E-05     5
     130.     4.81     6.08  1.2762E-04  9.6011E-07  1.2762E-05  7.6926E-06     5
     130.     6.08     7.87  9.3332E-05  6.8981E-07  9.3332E-06  5.6830E-06     5
     130.     7.87    10.51  5.9725E-05  4.5761E-07  5.9725E-06  3.6732E-06     5
     130.    10.51    14.56  3.7892E-05  3.1335E-07  3.7892E-06  2.4055E-06     5
     130.    14.56    21.14  1.7866E-05  1.8185E-07  1.7866E-06  1.2105E-06     5
     130.    21.14    32.62  4.3091E-06  9.0501E-08  4.3091E-07  4.0809E-07     5
     130.    32.62    54.59  2.1847E-07  4.7831E-08  2.1847E-08  1.4918E-07     5
     130.    54.59    62.00  1.6971E-07  1.1425E-07  1.6971E-08  2.3709E-07     5
     150.     0.47     0.51  1.5162E-03  4.3523E-05  1.5162E-04  1.3451E-04    12
     150.     0.51     0.56  1.8214E-03  4.4015E-05  1.8214E-04  1.6013E-04    12
     150.     0.56     0.62  1.6507E-03  3.3374E-05  1.6507E-04  1.4279E-04    12
     150.     0.62     0.69  1.4587E-03  2.6382E-05  1.4587E-04  1.2582E-04    12
     150.     0.69     0.77  1.4886E-03  2.4055E-05  1.4886E-04  1.2604E-04    12
     150.     0.77     0.86  1.4739E-03  2.2030E-05  1.4739E-04  1.2308E-04    12
     150.     0.86     0.97  1.3293E-03  1.7757E-05  1.3293E-04  1.1010E-04    12
     150.     0.97     1.10  1.2141E-03  1.4844E-05  1.2141E-04  1.0006E-04    12
     150.     1.10     1.25  1.1230E-03  1.2789E-05  1.1230E-04  9.1469E-05    12
     150.     1.25     1.43  1.0101E-03  1.0642E-05  1.0101E-04  8.1505E-05    12
     150.     1.43     1.64  9.0084E-04  8.9624E-06  9.0084E-05  7.2546E-05    12
     150.     1.64     1.91  7.9475E-04  7.1565E-06  7.9475E-05  6.4278E-05    12
     150.     1.91     2.24  5.7150E-04  6.8669E-06  5.7150E-05  3.3814E-05     5
     150.     2.24     2.65  3.9519E-04  4.0193E-06  3.9519E-05  2.3310E-05     5
     150.     2.65     3.19  2.8769E-04  2.7204E-06  2.8769E-05  1.7299E-05     5
     150.     3.19     3.88  2.1356E-04  1.8510E-06  2.1356E-05  1.2760E-05     5
     150.     3.88     4.81  1.6508E-04  1.3152E-06  1.6508E-05  9.8045E-06     5
     150.     4.81     6.08  1.1795E-04  9.1466E-07  1.1795E-05  7.0525E-06     5
     150.     6.08     7.87  8.3983E-05  6.4069E-07  8.3983E-06  5.0483E-06     5
     150.     7.87    10.51  5.4228E-05  4.3056E-07  5.4228E-06  3.2878E-06     5
     150.    10.51    14.56  3.0802E-05  2.7915E-07  3.0802E-06  1.9422E-06     5
     150.    14.56    21.14  1.2261E-05  1.5590E-07  1.2261E-06  8.6306E-07     5
     150.    21.14    32.62  2.0832E-06  7.7520E-08  2.0832E-07  2.6169E-07     5
     150.    32.62    54.59  2.5590E-07  4.5997E-08  2.5590E-08  1.2438E-07     5
     150.    54.59    62.00  3.7391E-07  1.0686E-07  3.7391E-08  1.8831E-07     5


==> nn.dat <==
Integrated neutron yield from a thick 9Be target produced by 62 MeV proton beam from
M.Osipenko at al., Nucl. Instr. and Meth. A, Vol. 723, Pages 8-18 (2013).

sys.err. - are systematic uncertainties due to efficiency evaluation.

norm.sys. - are systematic uncertainties due to overall normalization.

   neutron     stat.err.   sys.err.   norm.sys.
    yield
   N_n/N_p

  9.8747E-02  3.1167E-04  2.2912E-03  4.8871E-03

